Generalizable Neuro-symbolic Systems for Commonsense Question Answering

This chapter illustrates how suitable neuro-symbolic models for language understanding can enable domain generalizability and robustness in downstream tasks. Different methods for integrating neural language models and knowledge graphs are discussed. The situations in which this combination is most appropriate are characterized, including quantitative evaluation and qualitative error analysis on a variety of commonsense question answering benchmark datasets.

==> readme-first-Instructions.txt <==
Attached the book template which we'll be using for now.
 
Please unzip, keeping the folder structure intact.
 
Important:
* edit only in your subfolder(s). The main file is chap.tex.
 
* Many packages are included in main file (nesybook.sty). Dont add or remove on this file. 

* Most probably you don't need to include more packages. If you need to include additional packages 
or define macros, then do so *only* in chap.sty within your folder. Please keep in mind that all these
definitions are global, i.e. make sure they are unique (e.g., by using your
name as part of the macro command. Please avoid using additional
packages. If you do need additional packages, we'll do our best to
accommodate them, but in case of incompatibilities you may have to
remove the use of your package.

Compiling latex code:

* Using Overleaf (recommended):
    * Upload the zip in overleaf and verify the paths are okay. overleaf will automatically
    create the references and other stuff.


* Using local latex compiler:
    * Use BibTeX. To compile, do the compilation from the main folder. To get
    the chapter bibliography updated, you need to use the following sequence:
    pdflatex nesybook
    bibtex yourfolder/chap
    pdflatex nesybook
    pdflatex nesybook

    Note: 
    -- You need to run pdflatex twice after the bibtex call. To compile the
    whole template, including the bibtex calls.
    -- When running bibtex on yourfolder/chap you may get error like this: "I couldn't open database file " 
        and then something like yourfolder/reference.bib
    -- if you encounter this error just remove the yourfolder from line 8 of chap.aux file.
    -- after removing line 8 of chap.aux file will look like this: \bibdata{reference}



 
Note:
 
* Printing will be in greyscale, so please avoid color figures or make sure that
they are very readable in greyscale.
 
* If you notice that you would have significantly more or fewer pages than
originally planned, please let us know and we'll try to accommodate that.
 
* feel free to comment out all other chapter calls in the main file, which may
speed up your latex calls.

* If you use \label command to refer your chapter or section, please add the first author's name in the label to make it unique and avoid the conflicts. E.g. \label{firstauthorfullname:section1} 
 
* eventually, you will only have to send us your folder(s).
 
Any problems with the template - feel free to contact me.
